Making Applications Faster by Asynchronous Execution: Slowing Down Processes or Relaxing MPI Collectives

Comprehending the performance bottlenecks at the core of the intricate hardware-software interactions exhibited by highly parallel programs on HPC clusters is crucial. This paper sheds light on the issue of automatically asynchronous MPI communication in memory-bound parallel programs on multicore clusters and how it can be facilitated. For instance, slowing down MPI processes by deliberate injection of delays can improve performance if certain conditions are met. This leads to the counter-intuitive conclusion that noise, independent of its source, is not always detrimental but can be leveraged for performance improvements. We employ phase-space graphs as a new tool to visualize parallel program dynamics. They are useful in spotting certain patterns in parallel execution that will easily go unnoticed with traditional tracing tools. We investigate five different microbenchmarks and applications on different supercomputer platforms: an MPI-augmented STREAM Triad, two implementations of Lattice-Boltzmann fluid solvers, and the LULESH and HPCG proxy applications.

==> figures/LBM/D2Q37-socket.txt <==
Cores	BW[GB/s]
1	1.9538285
2	3.7571914
3	5.9912199
4	7.7219439
5	10.2508699
6	11.8735228
8	16.2357291
9	17.5717970
10	20.3335078
12	23.5843813
15	29.1713205
16	31.288656
18	35.2518744
20	39.0272694
24	46.3327245
30	57.4510980
36	69.5735972
40	75.6991934
45	85.0981801
48	90.1498039
60	112.9317043
72	133.2627586
% 1	2.6160954
% 2	5.1861436
% 3	8.2226532
% 4	10.1923428
% 5	13.6996297
% 6	15.8929973
% 8	20.8862786
% 9	21.3122370
% 10	25.8484119
% 12	30.1152208
% 15	35.9165443
% 16	37.9595534
% 18	38.9136862
% 20	30.5779763
% 24	54.3730694
% 30	60.2197386
% 36	79.0570649
% 40	88.1189501
% 45	97.7202897
% 48	104.0570406
% 60	123.4032169
% 72	106.3009353


==> figures/LBM/D3Q19-socket.txt <==
Cores	BW[GB/s]
1	9.683271
2	18.190522
3	28.609216
4	37.792072
5	44.994646
6	55.809437
8	72.7090459
9	73.5692965
10	74.5005429
12	75.8610917
15	80.8818187
16	77.0919333
18	77.2277315
20	94.2179055
24	103.2048952
30	126.0299239
36	148.2082070
40	164.2683299
45	185.8792198
48	198.4942188
60	246.0316431
72	292.5229592

==> figures/LBM/LBM_chrono_128.txt <==
ReduceIt	Time[ns]
#0	2.53964e+12
20	2783013206165.000000000000000000000
200	2638861739726.000000000000000000000
2000	2575229453277.000000000000000000000
20000	2538447988375.000000000000000000000
200000	2548893183425.000000000000000000000
1000001	2.53766e+12

==> figures/LBM/LBM_chrono_300.txt <==
ReduceIt	Time[s]300_300_300	Time[s]150_600_300	Time[s]50_1800_300	Time[s]250_360_300	Time[s]200_450_300	Time[s]200_200_675	Time[s]225_300_400	Time[s]300_400_225	Time[s]200_675_200	Time[s]102_102_2702	Time[s]50_50_10800	Time[s]150_150_1200	Time[s]125_125_1728	Lessreduction
20	14739.090088594932240084745	15094.941477401214797282591	16194.349306455078476574272	14979.782975374973830184899	14952.835054097617103252560	6688.157053905062639387324	11679.919048641271729138680	19721.467345750730601139367	22267.599051796310959616676	4660.681657915076357312500	3613.450834647194369608769	3636.573819905882373859640	7411.567136303160623356234	0
200	14122.503666448592412052676	14295.803806005034857662395	15290.921991750978122581728	14105.380690414685886935331	14153.677989608815551036969	6272.228731805000279564410	11033.052733236039784969762	18785.089043392556050093845	21163.317670414897293085232	00000.000000000000000000000	00000.000000000000000000000	3404.116378073920259339502	00000.000000000000000000000	45000
2000	13822.023474449368222849444	13999.254430094355484470725	14953.787019420060460106470	13839.208793655387125909328	13890.481816607909422600642	6116.597213454171651392244	10788.291017711691893055104	18318.171473081667500082403	20873.894221992653911001980	00000.000000000000000000000	00000.000000000000000000000	3283.469096099935086385813	00000.000000000000000000000	49500
20000	13834.211030809285148279741	13933.783367127729434287176	14932.872254671665359637700	13893.734063585723561118357	13877.899417347662165411748	6085.123225819749677611981	10762.198027638782150461338	18261.426803641777951270342	20760.768417068218695931137	00000.000000000000000000000	00000.000000000000000000000	3245.472415570189241407206	00000.000000000000000000000	49950
200000	13811.837672312922222772613	13983.278306059064561850391	14970.337164007356477668509	13878.103644613083815784194	13900.520419936097823665477	6075.640741088011964166071	10765.091279143018255126663	18244.628782738338486524299	20798.273534114025096641853	4254.715359022795382770710	00000.000000000000000000000	3238.022382734918210189790	00000.000000000000000000000	49995
1000001	13834.3	13948.1	14948.6	13840.7	13891.6	6090.75	10762.8	18291.8	20727	4232.67	3324.94	3244.14	6718.56	50000

==> figures/LULESH/LULESH_Meggie_b0_c0.txt <==
Size	FOM	Fixedit_FOM
40	684037.14	720599.27
60	719737.25	754264.86
90	687899.1	720090.73
128	669112.28	691943.24

==> figures/LULESH/LULESH_Meggie_b_c.txt <==
b	c	cases	S60_FIXEDdt8e-10_FOM[z/s]	S60_FOM[z/s]	S40_FIXEDdt8e-10_FOM[z/s]	S40_FOM[z/s]	S90_FIXEDdt8e-10_FOM[z/s]	S90_FOM[z/s]
0	0	1	754264.86	719737.25	720599.27	684037.14	720090.73	687899.1
1	0	2	743438.68	715563.87	667080.17	646951.46	660304.8	645413.69
2	0	3	742377.18	707434.7	653200.66	636535.28	651997.59	630189.85
3	0	4	731945.71	706003.53	654506.51	624712.97	644988.95	619227.48
4	0	5	726316.13	691936.22	647063.79	622890	639555.62	611322.57
0	1	6	647498.18	632229.93	620566.09	606025.29	619033.76	606535.55
1	1	7	694269.71	657807.21	656769.3	605797.28	640041.54	613678.61
2	1	8	664376.32	635902.4	642389.56	583139.24	618390.64	589856.32
3	1	9	643020.12	616806.75	630861.15	573410.72	599388.63	572361.56
4	1	10	625071.48	601384.98	610446.36	561139.93	582873.06	557893.74
0	2	11	608658.01	584749.33	583588.85	557261.13	569558.08	555145.2
1	2	12	593406.6	563498.38	571707.48	525357.79	553852.08	522788.46
2	2	13	589872.33	574346.32	570466.31	494566.45	547092.36	528965.97
3	2	14	529841.45	514009.46	515357.03	482560.23	497212.7	477792.62
4	2	15	509085.79	495835.39	500673.19	468957.38	478763.66	452253.33
0	3	16	569791.64	546649.26	547697.76	521017.55	529702.72	515257.22
1	3	17	541067.64	522995.52	522272.94	484963.3	504133.03	480450.48
2	3	18	495305.04	486541.09	470969.41	446995.97	467215.73	453124.08
3	3	19	502176.2	494945.77	496940.22	462485.46	468649.83	456837.87
4	3	20	450606.42	442820.58	444776.28	420255.12	417585.32	405634.21
0	4	21	539432	506452.29	516319.18	484019.42	494892.62	481167.73
1	4	22	500182.88	485873.37	480671.91	448500.44	462042.61	450865.04
2	4	23	452192.43	446938.01	429034.22	406197.35	422748.07	412186.88
3	4	24	428061.39	419459.13	415695.28	393197.77	401337.83	387643.82
4	4	25	426633.59	425110.25	402187.47	380985.58	398110.76	387469.9

==> figures/LULESH/LULESH_SuperMUC-NG_b_c.txt <==
b	c	cases	S40_FIXEDdt8e-10_FOM[z/s]	S40_FOM[z/s]	S60_FIXEDdt8e-10_FOM[z/s]	S60_FOM[z/s]	S90_FIXEDdt8e-10_FOM[z/s]	S90_FOM[z/s]
0	0	1	804857.36	767966.84	806605.3	768455.87	728540.23	701887.04
1	0	2	763309.44	832306.97	805579.7	760860.94	733535.53	696018.47
2	0	3	738456.32	824749.56	796993.41	742824.69	730383.85	682067.63
3	0	4	731498.96	804848.53	784613.28	732810.45	730786.66	679963.99
4	0	5	712027.16	791453.44	774664.55	719853.45	717104.71	666298.63
0	1	6	713789.75	778755.41	747512.41	703439.01	657707.77	634067.5
1	1	7	680894	757291.29	737762.94	685951.92	659519.83	620578.89
2	1	8	638820.09	702228.02	693458.06	653301.81	622580.6	596097.04
3	1	9	625035.35	683991.35	665511.14	636087.74	611181.28	585994.01
4	1	10	599741.63	668552.47	639906.04	614975.41	588409.9	561769.11
0	2	11	654689.01	719742.42	695589.49	649047.14	604026.89	576445.87
1	2	12	613770.38	676378.03	662244	623216.94	586250.61	557598.37
2	2	13	559550.13	611680.13	608632.17	582130.41	540395.58	527695.91
3	2	14	546045.13	595173.24	578896.05	560361.04	524976.41	514091.91
4	2	15	518739.12	574080.31	552263.38	536108.27	500566	485594.31
0	3	16	603860.89	664951.44	652216.71	601887.22	552273.37	530574.09
1	3	17	610637.23	602890.24	601372.49	569576.98	522881.92	506451.67
2	3	18	496765.48	533990.24	544284.92	523321.21	478439.2	472899.89
3	3	19	485838.01	520835.87	513645.07	501997.6	464141.39	457909.1
4	3	20	453772.41	494463.14	486212.1	475981.5	439788.14	427374.04
0	4	21	559816.05	611920.37	605188.99	560754.16	515529.09	491245.41
1	4	22	510766.26	551153.66	550323.06	525427.85	472981.11	463962.83
2	4	23	447251	478382.53	494389.68	474076.97	431301.43	428543.49
3	4	24	434448.9	464028.56	463526.83	453217.31	417590.38	412461.12
4	4	25	404980.29	403097.28	433817.24	427957.82	393883.28	381103.18
